Route Optimization Over Scheduled Services For Large-Scale Package Delivery Networks

This paper introduces the Trailer Path Optimization with Schedule Services Problem (TPOSSP) and proposes a column-generation heuristic (CG-heuristic) to find high-quality solutions to large-scale instances. The TPOSSP aims at determining trailer routes over a time-dependent network using existing scheduled services, while considering tractor capacity constraints and time windows for trailer pickups and deliveries. The objective is to minimize both the number of schedules used and the total miles traveled. To address the large scale of industrial instances, the paper proposes a network reduction technique that identifies the set of feasible schedule-legs for each requests. Moreover, to address the resulting MIP models, that still contains hundred of millions variables, the paper proposes a stabilized column-generation, whose pricing problem is a time-dependent shortest path. The approach is evaluated on industrial instances both for tactical planning where requests for the entire network are re-optimized and for real-time operations where new requests are inserted. In the tactical planning setting, the column-generation heuristic returns solutions with a 3.7%-5.7% optimality gap (based on a MIP relaxation) in under 1.7-10.3 hours, and improves the current practice by 2.3-3.2%, with translates into savings of tens of millions of dollars a year. In the real-time setting, the column-generation heuristic returns solution within 3% of optimality in under 1 minute, which makes it adequate for real-time deployment. The results also show that the network reduction decreases run times by 85% for the column-generation heuristic.

==> dual_compare.csv <==
,time,5_unstable,5_stable
0,0.015297338027777777,-100.0,
1,0.015958936083333333,,-100.0
2,0.038748636722222216,-54.985351129551994,
3,0.04478984736111111,,-57.08190869964861
4,0.06467661347222221,-55.195846132212466,
5,0.08182065441666665,-43.38176160384026,
6,0.0881688328611111,,-77.13366296613094
7,0.09931559402777777,-48.13220443992847,
8,0.11400065441666667,-39.98786085441082,
9,0.1303827157222222,-45.07154855859943,
10,0.13883861816666665,,-48.45263630516197
11,0.1469266471111111,-35.92169041004208,
12,0.16239125163888887,-39.449839549233126,
13,0.1798843648333333,-37.34901792686113,
14,0.18155139777777776,,-39.03679650730717
15,0.19805416541666665,-41.69851650869704,
16,0.21494547116666665,-34.987332497653576,
17,0.22823753677777778,,-33.80876408077539
18,0.2309362016111111,-36.33005862680926,
19,0.24626767405555555,-31.845391620239212,
20,0.26205395752777777,-47.386325084804824,
21,0.2781751403888889,-35.05125379359205,
22,0.2847810974166667,,-28.932755784686144
23,0.2959734823333333,-38.40194216010628,
24,0.31297533116666665,-35.018998521729586,
25,0.32930327805555554,-35.64956355691663,
26,0.3403423139444444,,-25.277700726185298
27,0.34472370244444445,-34.20557011818647,
28,0.36109786930555554,-33.806541748664756,
29,0.3781827446666666,-37.91694295434772,
30,0.3990092585555555,-35.247690735311394,
31,0.4000490012222222,,-22.244503567962024
32,0.4193803433055555,-35.071720732462616,
33,0.43663770619444436,-33.55487746992057,
34,0.4519663791944444,-33.88614477384398,
35,0.4567251273888888,,-19.973436911391413
36,0.46858098422222216,-38.7698928831342,
37,0.4862604604166666,-35.95419454256057,
38,0.5026289931388889,-33.6480451784779,
39,0.5176587285277777,,-18.033691473384263
40,0.51887012925,-37.82817541701049,
41,0.5360818549722222,-34.66844773416078,
42,0.5554961080277777,-36.88562875550922,
43,0.5720779579444444,-35.56820013412129,
44,0.5741731379166667,,-16.427090299920238
45,0.5879437134166666,-45.512644273130235,
46,0.6044068002499999,-34.62327401794626,
47,0.61950292925,-35.913007078425025,
48,0.6357146481388889,-33.78378117964898,
49,0.6399922283055556,,-15.07006067358411
50,0.6508776823888889,-37.464226406103656,
51,0.6699000773888889,-37.034791835205816,
52,0.6857627033055556,-38.60996004701928,
53,0.7042011300000001,-35.10289122064281,
54,0.7042503831944444,,-13.854184232848862
55,0.7209821681944445,-37.70832725000689,
56,0.7391579665,-33.97546980306118,
57,0.7575521814166666,-39.36482820253086,
58,0.7684162040555556,,-12.793282353188296
59,0.7736939394444443,-33.28968465280166,
60,0.7898678774444443,-35.98222917245877,
61,0.810894324611111,-34.99372839677876,
62,0.8300152813333332,-34.85922006341898,
63,0.8474629302499999,-33.49883184925358,
64,0.8492096804166667,,-11.817562946144534
65,0.8646334649166666,-34.7617990173484,
66,0.8820413875833333,-33.83153405191528,
67,0.8987519774722222,-36.36791941839708,
68,0.9175126880555555,-35.568018047177624,
69,0.9292517504722223,,-10.932541392877932
70,0.9339052415000001,-35.77427933396062,
71,0.949348674888889,-37.03012926841363,
72,0.9654247744722223,-35.072927472942524,
73,0.9821561791944445,-36.129093443434485,
74,0.999607629888889,-33.541827985896724,
75,1.0053198209722223,,-10.143917562457153
76,1.01585540325,-36.03574333893474,
77,1.0336314279722223,-35.165707259153784,
78,1.0512350972222222,-35.95782460053863,
79,1.0682012268611112,-34.85669491941007,
80,1.0750644302777779,,-9.508952194637084
81,1.0840675275555556,-34.12367574736647,
82,1.102828649388889,-39.17778313040877,
83,1.1229647629722221,-36.84734696138738,
84,1.1391272374444446,-36.78113015283016,
85,1.1516170745000003,,-8.900530223302043
86,1.1578807909722224,-40.85268834607411,
87,1.173778692638889,-37.28063621373383,
88,1.193072310638889,-39.76593372104167,
89,1.2164339242222222,-34.587711022597404,
90,1.2230125281111113,,-8.431539370015525
91,1.2400559855833333,-33.37552753271428,
92,1.2658303785833334,-35.83329774354258,
93,1.2822294060000001,-34.79290774191758,
94,1.2939940660000002,,-7.963358620337477
95,1.3024421894722222,-37.853588387378544,
96,1.324909811916667,-35.47948453792668,
97,1.3469314253611113,-33.73430675520702,
98,1.3679696528611112,-36.358842990729904,
99,1.3739747375555555,,-7.520665176390779
100,1.389302166388889,-35.76907430511632,
101,1.4118351356944445,-36.236245654625726,
102,1.436331680611111,-34.609784461426614,
103,1.4506021688055557,,-7.167337325916801
104,1.4542378798333333,-38.59697824704215,
105,1.4726559429166668,-42.562313751931846,
106,1.491289920027778,-36.234271192212645,
107,1.5095038657777782,-37.794929265566346,
108,1.5297583817777778,,-6.758963386546861
109,1.5316708896388893,-33.2526718279928,
110,1.549079102805556,-35.26839034182392,
111,1.5666048343333339,-38.50153284260461,
112,1.586557136916667,-43.6711813613915,
113,1.5986967031666668,,-6.488504165531442
114,1.6087695021111115,-37.263704730284154,
115,1.633620821416667,-39.08378913366906,
116,1.6510359690833338,-34.24499835857745,
117,1.6684044597222227,-40.79453315448776,
118,1.6778433249722222,,-6.241693822747711
119,1.6883104706111114,-40.245356889893344,
120,1.7066087995555559,-37.054457665050855,
121,1.7289060372500002,-42.22919153492744,
122,1.7499408404444443,,-5.999176723710012
123,1.7557809839444447,-36.036227239159345,
124,1.7759516019444446,-34.234535249210026,
125,1.795025937527778,-38.929631051579754,
126,1.813342812361111,-36.28184091492573,
127,1.831474859361111,,-5.91330803681946
128,1.8335860759999998,-37.0077009605773,
129,1.8603361574166666,-37.242974940915744,
130,1.880107653611111,-34.84212821830703,
131,1.8989679548333331,-35.64297737239263,
132,1.9155957895833333,,-5.652893981416382
133,1.9217164843611108,-36.07239019958045,
134,1.9446346875277776,-38.878762314969094,
135,1.9675633173055553,-39.61310894601064,
136,1.9858980573055554,-36.27863571311033,
137,1.9932893604166666,,-5.476036715836892
138,2.003658247722222,-41.86921045750079,
139,2.0264757514166662,-36.033810749036405,
140,2.04900658125,-40.13893778064696,
141,2.0701523910277775,-39.10189994315482,
142,2.078792648888889,,-5.437813883185645
143,2.0924463559166666,-35.36234978463244,
144,2.1132860497222223,-38.628976084543844,
145,2.1400104645277778,-35.932903216402835,
146,2.1600685894722225,-35.518404167763066,
147,2.1615450843055557,,-5.374646685066424
148,2.1877076874722223,-35.70316149461246,
149,2.2117675618333332,-36.47212293033867,
150,2.2340318243611113,-36.24901572392155,
151,2.2467008215555553,,-5.611755207092487
152,2.260531343611111,-35.96829624435153,
153,2.276662948777778,-35.6670248917157,
154,2.2954150963611113,-39.890958205584326,
155,2.3226122086944447,-39.31335934511484,
156,2.3308044511111112,,-5.6677267051053635
157,2.348588064166667,-34.64304003288438,
158,2.3674146075,-35.128056516057306,
159,2.3867300540277783,-37.88166129716347,
160,2.404444840888889,-44.12866680557708,
161,2.4187545829444446,,-5.34611228179265
162,2.4212786225555556,-38.620089415433725,
163,2.4515125818055554,-43.45870658237949,
164,2.4727551186388887,-35.15342878555423,
165,2.4921611962222223,-38.583562190989184,
166,2.4964232665833332,,-5.1049415230355
167,2.5157718780833336,-37.64635058025345,
168,2.5331129165277777,-36.710883246705,
169,2.562007600972222,-41.55914208666145,
170,2.5814161335277777,,-5.411963139969365
171,2.5822406003611107,-38.23840020973487,
172,2.605451399583333,-37.49116296576018,
173,2.6319480594999995,-35.86875372151667,
174,2.6570349294999995,-36.12705681511944,
175,2.6628493402499998,,-5.333020622427679
176,2.686128444305555,-37.599249356725906,
177,2.706759649333333,-38.288825430857955,
178,2.723991636055555,-36.93797431779212,
179,2.7464154204722218,-38.59387766931025,
180,2.748634877361111,,-5.258927748662672
181,2.771551529694444,-42.99903140719165,
182,2.792444801583333,-41.95218249360223,
183,2.817608171527777,-44.76581608189154,
184,2.831126148611111,,-5.575229559723809
185,2.8455366340555552,-36.820227436630134,
186,2.873048186833333,-36.89340818380448,
187,2.9035915665833327,-36.98783219748682,
188,2.9180947902777774,,-5.3789759044804635
189,2.939896875222222,-36.5616434296893,
190,2.959395009583333,-37.458945223819654,
191,2.980559017555555,-45.81433065205529,
192,2.9928399680555553,,-5.606304392657345
193,3.083169380361111,,-5.404321436772247
194,3.175773790555555,,-5.265998291812822
195,3.2619445299166663,,-5.278674927590891
196,3.3439444717222218,,-5.4000143604745325
197,3.4245174303333332,,-5.444226050763564
198,3.5004945508888885,,-5.225618731468386
199,3.5925223968055557,,-5.28794548124738


==> info/path_experiment.csv <==
time,10,20,30,40,50
0.025868858,4.837122395,,,,
0.050889305,,4.441887137,,,
0.053983315,4.17662475,,,,
0.076089169,3.840563585,,,,
0.115089115,3.609133705,,,,
0.123539128,,,4.228755258,,
0.128886413,,3.638630169,,,
0.141889512,3.453746804,,,,
0.177279662,3.325799583,,,,
0.178983392,,,,,3.777611792
0.17917396,,,,4.228755258,
0.198270655,,3.279779314,,,
0.204035846,3.229274787,,,,
0.247944492,3.151769184,,,,
0.27999919,,3.058683739,,,
0.280806266,3.085784245,,,,
0.307673,3.030215292,,,,
0.309147561,,,3.343518793,,
0.324420033,,2.911228106,,,
0.331721937,2.980288194,,,,
0.362428657,2.93709539,,,,
0.384519221,2.896881252,,,,
0.389662016,,2.804024565,,,
0.389852516,,,2.99264053,,
0.415589046,2.860274428,,,,
0.447621242,2.830395564,,,,
0.454045295,,2.73264598,,,
0.458273561,,,,3.343518793,
0.481625011,2.801635483,,,,
0.489540888,,,,,2.973323167
0.508734662,2.77436883,,,,
0.538901784,2.752316186,,,,
0.550368804,,2.668472762,,,
0.566009727,,,2.795308826,,
0.567985269,,,,2.99264053,
0.578869437,2.729436012,,,,
0.59788563,,2.605213845,,,
0.61086515,2.707223954,,,,
0.634516449,,,2.663610754,,
0.635472775,,,,,2.6582218
0.645836474,2.690443488,,,,
0.657319776,,2.548472008,,,
0.687570819,2.67229776,,,,
0.710284425,,2.507789557,,,
0.717700256,2.652953468,,,,
0.747982929,,,,2.795308826,
0.75145299,2.63674198,,,,
0.758766306,,,2.566030777,,
0.78196867,,2.474334698,,,
0.78804872,2.625496113,,,,
0.824507437,,,2.486494063,,
0.834921126,2.614469878,,,,
0.848888713,,,,2.663610754,
0.853668606,,2.446957874,,,
0.908895523,2.602122656,,,,
0.924412948,,2.420356629,,,
0.933303064,,,,,2.492462223
0.952123082,,,2.425469225,,
0.953159878,2.588014124,,,,
0.982663609,,2.395093033,,,
0.993244128,2.579054901,,,,
1.025304304,,,,2.566030777,
1.044430662,,,,,2.380166461
1.057481699,,,2.371483967,,
1.062727105,,2.364252064,,,
1.075049104,2.569530173,,,,
1.099070737,2.56186021,,,,
1.133692928,,,2.333803114,,
1.137974271,,2.346181129,,,
1.143165749,2.550566594,,,,
1.151386256,,,,2.486494063,
1.179801642,,,,,2.294871642
1.190450597,2.54171752,,,,
1.237650964,2.531143835,,,,
1.240174952,,2.327530252,,,
1.260965282,,,,2.425469225,
1.260975256,,,2.299671527,,
1.266818483,2.522745351,,,,
1.303028909,2.515512114,,,,
1.310490726,,2.310920406,,,
1.337367911,,,,,2.234577223
1.342443076,2.507145999,,,,
1.351242686,,,2.27133204,,
1.360133319,,,,2.371483967,
1.367361797,,2.292404957,,,
1.378769122,2.501241555,,,,
1.415937104,,,2.245333637,,
1.424824701,2.493226491,,,,
1.467866793,,2.276782914,,,
1.492000234,2.486489244,,,,
1.532972178,2.479295105,,,,
1.536617919,,,2.219955814,,
1.540412299,,,,,2.17546958
1.542850475,,,,2.333803114,
1.548354994,,2.266679077,,,
1.574953791,2.47393292,,,,
1.607933101,,2.256163521,,,
1.62011108,2.468813089,,,,
1.65381711,2.463194468,,,,
1.663406256,,,,,2.133205965
1.673275643,,,,2.299671527,
1.693853664,,2.244228072,,,
1.696417011,2.456600749,,,,
1.714899179,,,2.198574856,,
1.722352358,2.452377175,,,,
1.767184053,,,,2.27133204,
1.775343475,2.447986207,,,,
1.796651883,,2.235202174,,,
1.820547109,2.443400933,,,,
1.840551512,,,,,2.101266708
1.846994974,,,2.177302399,,
1.881158929,2.437996063,,,,
1.891077586,,2.22551681,,,
1.927881496,2.433256043,,,,
1.960192354,2.429067278,,,,
1.962819656,,,2.158944939,,
1.981432085,,,,2.245333637,
1.983070526,,,,,2.074418618
1.985490853,,2.215534693,,,
2.010420697,2.425660094,,,,
2.045368979,2.419999018,,,,
2.049511165,,,2.143176111,,
2.066260064,,2.208294414,,,
2.089718881,2.414591003,,,,
2.114832314,,,,2.219955814,
2.132167411,2.409043458,,,,
2.159334105,,,2.125574496,,
2.173453672,,2.199752065,,,
2.187288508,2.404491615,,,,
2.217899895,,,,,2.051191122
2.246920927,2.401967568,,,,
2.272345188,,2.190514431,,,
2.273003999,,,2.112055131,,
2.278212352,,,,2.198574856,
2.304726359,2.396207321,,,,
2.345702086,,,2.096679085,,
2.350387549,2.39302811,,,,
2.369300912,,2.181659184,,,
2.402639597,2.388670939,,,,
2.412648145,,,,2.177302399,
2.421311531,,,,,2.03058136
2.43771142,2.383145076,,,,
2.471804031,2.37852546,,,,
2.486737349,,2.171104117,,,
2.491223623,,,2.080723547,,
2.51550939,2.373649689,,,,
2.517569467,,,,2.158944939,
2.55249254,2.369278252,,,,
2.567016384,,,,,2.007758654
2.583354693,,2.163506207,,,
2.629001968,2.365727357,,,,
2.631785754,,,2.070423724,,
2.638515088,,2.155789621,,,
2.673650602,,,,2.143176111,
2.691106539,2.361567451,,,,
2.712564237,,2.146597574,,,
2.715873502,,,,,1.98477816
2.725048176,,,2.058803146,,
2.745945737,2.359501451,,,,
2.778770127,2.355124301,,,,
2.802984977,,2.14094671,,,
2.816009277,,,2.049243934,,
2.840858735,2.352252865,,,,
2.854266896,,2.134856034,,,
2.870268842,,,,2.125574496,
2.890047063,,,,,1.966632112
2.891819454,2.349426096,,,,
2.93677009,2.345898752,,,,
2.946521,,2.126475089,,,
3.00306254,2.344560833,,,,
3.029141006,,2.119767989,,,
3.029883701,2.340263479,,,,
3.064318735,,,2.039827228,,
3.085371848,2.339192615,,,,
3.09229252,,2.112691183,,,
3.114538497,,,,,1.951431292
3.117072035,2.337008952,,,,
3.143050836,,,,2.112055131,
3.153779004,2.334454885,,,,
3.200580468,,2.107224071,,,
3.205325172,,,2.028769438,,
3.210399184,2.331880218,,,,
3.259102528,2.330123904,,,,
3.292116231,2.328052111,,,,
3.296298262,,2.100625456,,,
3.299995193,,,,2.096679085,
3.310248344,,,,,1.936261486
3.342779506,,,2.018431375,,
3.366634463,2.324861971,,,,
3.378016529,,2.09589235,,,
3.44709668,,,,,1.923948803
3.452597524,2.321553872,,,,
3.460564247,,,,2.080723547,
3.476254825,,,2.010255506,,
3.477136383,,2.091024039,,,
3.488356314,2.319618275,,,,
3.526991693,2.317751222,,,,
3.553133635,2.315912305,,,,
3.560897411,,,,2.070423724,
3.570174989,,,2.00149695,,
3.611514479,2.313595184,,,,
3.629197367,,,,,1.912359437
3.659175057,2.311799712,,,,
3.699011669,,,1.99392526,,
3.705615879,2.309333487,,,,
3.743735523,2.307846206,,,,
3.793889122,,,1.985255482,,
3.80189593,2.305266456,,,,
3.846406016,,,,2.058803146,
3.848206434,2.303154354,,,,
3.885735625,,,,,1.900689534
3.986204258,,,1.976475218,,
3.991887657,,,,2.049243934,
4.093242631,,,,,1.890623571
4.142212966,,,1.969678532,,
4.199599964,,,,2.039827228,
4.262330011,,,1.961907767,,
4.320941922,,,,,1.880253741
4.400889283,,,1.956194613,,
4.432685393,,,,2.028769438,
4.51047428,,,1.950520098,,
4.608423126,,,1.945218538,,
4.672096001,,,,2.018431375,
4.673101354,,,,,1.87071176
4.757326724,,,1.940465939,,
4.839764134,,,,2.010255506,
4.946722781,,,,,1.860539299
5.067830669,,,,2.00149695,
5.137509075,,,,,1.851764571
5.320108069,,,,1.99392526,
5.385420388,,,,,1.840780191
5.484550439,,,,1.985255482,
5.603859416,,,,,1.832213908
5.691894935,,,,1.976475218,
5.863796463,,,,1.969678532,
5.864622448,,,,,1.826618129
6.014592599,,,,,1.821140883
6.038065195,,,,1.961907767,
6.217194523,,,,1.956194613,
6.297110998,,,,,1.814730658
6.415644628,,,,1.950520098,
6.457242845,,,,,1.807145282
6.589885507,,,,1.945218538,
6.704234973,,,,,1.801016175
6.852949159,,,,1.940465939,


==> info/stable_path_experiment.csv <==
time,1_stable,5_stable,10_stable,50_unstable
0.014241489,,5.290639839,,
0.017634737,5.827580746,,,
0.026572521,,,4.914810962,
0.040376215,,4.582095373,,
0.049102115,5.509262429,,,
0.069306325,5.099462324,,,
0.081113509,,3.926496676,,
0.086899676,4.658954189,,,
0.091028843,,,3.991184584,
0.104423037,4.378177953,,,
0.124187808,4.057935017,,,
0.128650594,,3.566092574,,
0.142207795,3.723689361,,,
0.149181101,,,3.441116723,
0.163500213,3.465773384,,,
0.168397153,,3.176031919,,
0.178983392,,,,3.777611792
0.185164359,3.255267106,,,
0.204991063,,,2.934856547,
0.209441357,3.064577877,,,
0.211592419,,2.861786977,,
0.232635466,2.910145553,,,
0.260238356,2.784437602,,,
0.262544407,,2.62277783,,
0.267774535,,,2.565592171,
0.289492315,2.651927799,,,
0.314728784,,2.426918501,,
0.316243436,2.552006194,,,
0.331348563,,,2.304562315,
0.344153512,2.449108252,,,
0.370273534,,2.266229002,,
0.371853171,2.358614518,,,
0.402569858,2.273973492,,,
0.402573626,,,2.095830554,
0.423384536,,2.144448392,,
0.433759109,2.202496802,,,
0.46427249,2.137227596,,,
0.469540881,,,1.955837238,
0.480910011,,2.032520996,,
0.489540888,,,,2.973323167
0.495630494,2.06895854,,,
0.526977758,2.013388699,,,
0.534247698,,1.939168263,,
0.540999892,,,1.833492265,
0.560213436,1.959141987,,,
0.592416333,1.91300773,,,
0.596427633,,1.86393317,,
0.620085634,,,1.740628483,
0.626517506,1.863723762,,,
0.635472775,,,,2.6582218
0.657483522,,1.80136628,,
0.664072751,1.820081249,,,
0.697844803,,,1.665628788,
0.700593639,1.781574473,,,
0.718531124,,1.740122611,,
0.738442055,1.750430775,,,
0.772241864,,,1.597417753,
0.773451509,1.720339717,,,
0.795818744,,1.684467398,,
0.813275447,1.69332708,,,
0.850074438,1.665815251,,,
0.860005724,,,1.540630392,
0.872245243,,1.628712268,,
0.888484106,1.640410382,,,
0.927821314,1.617176351,,,
0.933303064,,,,2.492462223
0.945056619,,1.581302685,,
0.947303134,,,1.496208466,
0.968777043,1.594950888,,,
1.01133885,,1.538669294,,
1.011845824,1.574616511,,,
1.036199101,,,1.452605304,
1.044430662,,,,2.380166461
1.05442466,1.555081596,,,
1.085082816,,1.498774014,,
1.100860213,1.538024396,,,
1.128078025,,,1.415956518,
1.147904824,1.521823062,,,
1.153133561,,1.467294274,,
1.179801642,,,,2.294871642
1.190271597,1.506159704,,,
1.218794638,,,1.380329348,
1.220892945,,1.438669773,,
1.238661667,1.492653513,,,
1.280269205,1.478129558,,,
1.297431149,,1.411051467,,
1.299263403,,,1.355494438,
1.32085174,1.465269666,,,
1.337367911,,,,2.234577223
1.364331035,1.452628424,,,
1.37044556,,1.385957208,,
1.38799387,,,1.332527155,
1.408737107,1.439510897,,,
1.446286879,,1.362370258,,
1.449832265,1.429031766,,,
1.477964202,,,1.310281442,
1.491854724,1.418300625,,,
1.511537499,,1.340227431,,
1.534344979,1.408870242,,,
1.540412299,,,,2.17546958
1.568931972,,,1.291192823,
1.575545546,1.398877177,,,
1.587700576,,1.320317648,,
1.620325884,1.390823321,,,
1.656545991,,1.304011646,,
1.659876448,,,1.273441459,
1.663406256,,,,2.133205965
1.663772266,1.383282528,,,
1.704468247,1.374847298,,,
1.734302533,,1.289741817,,
1.743560794,,,1.257925496,
1.745400275,1.367699518,,,
1.787210547,1.359515457,,,
1.815213395,,1.276398621,,
1.829478574,1.353538713,,,
1.83555065,,,1.244795061,
1.840551512,,,,2.101266708
1.870887305,1.347216521,,,
1.889493816,,1.264065932,,
1.915897929,1.340417972,,,
1.929305714,,,1.232085266,
1.960790838,1.33468371,,,
1.971523235,,1.254443847,,
1.983070526,,,,2.074418618
2.006031326,1.328817353,,,
2.028882221,,,1.219459011,
2.047383279,1.323502611,,,
2.051177616,,1.245743775,,
2.090416435,1.319865352,,,
2.129166335,,,1.208846301,
2.129513842,1.316427281,,,
2.169672159,1.313765835,,,
2.207248526,1.311714332,,,
2.217899895,,,,2.051191122
2.224419557,,,1.199996799,
2.254364707,1.309772408,,,
2.301091769,1.307064991,,,
2.320036542,,,1.191332854,
2.347334052,1.303503627,,,
2.395333479,1.301398891,,,
2.415942818,,,1.183990595,
2.421311531,,,,2.03058136
2.447313901,1.298823784,,,
2.49776932,1.296185526,,,
2.516471517,,,1.176440803,
2.548297333,1.294120175,,,
2.567016384,,,,2.007758654
2.599758311,1.290785704,,,
2.609394204,,,1.170438816,
2.710542575,,,1.163688092,
2.715873502,,,,1.98477816
2.833488492,,,1.158082327,
2.890047063,,,,1.966632112
2.929492862,,,1.15133568,
3.022624578,,,1.146090794,
3.114538497,,,,1.951431292
3.117270405,,,1.141714053,
3.210403058,,,1.137471204,
3.305942249,,,1.133140168,
3.310248344,,,,1.936261486
3.396764688,,,1.129183074,
3.44709668,,,,1.923948803
3.496964881,,,1.126551813,
3.616152816,,,1.123562124,
3.629197367,,,,1.912359437
3.721478335,,,1.120780091,
3.821213277,,,1.119274549,
3.885735625,,,,1.900689534
3.919756658,,,1.11792197,
4.012096517,,,1.116629748,
4.093242631,,,,1.890623571
4.128027712,,,1.115640029,
4.237556192,,,1.114681758,
4.320941922,,,,1.880253741
4.357539721,,,1.113722334,
4.47311662,,,1.11275723,
4.673101354,,,,1.87071176
4.946722781,,,,1.860539299
5.137509075,,,,1.851764571
5.385420388,,,,1.840780191
5.603859416,,,,1.832213908
5.864622448,,,,1.826618129
6.014592599,,,,1.821140883
6.297110998,,,,1.814730658
6.457242845,,,,1.807145282
6.704234973,,,,1.801016175
6.925899212,,,,1.796462385
7.123717835,,,,1.791167253
7.378423486,,,,1.787108372
7.582913704,,,,1.780887686
7.870336883,,,,1.776231496
8.084886242,,,,1.772356361
8.382867445,,,,1.766305638
8.615385643,,,,1.762100276
9.033771626,,,,1.758078781
9.235659012,,,,1.754376244
9.572596951,,,,1.749852934
9.939935097,,,,1.745890376
10.10140339,,,,1.741854989
10.58442136,,,,1.738506847
10.83689543,,,,1.735595929
11.30933329,,,,1.732928844
11.63481497,,,,1.729649828


==> path_experiment_barplot.csv <==
scene,mp,sp
10,111,43
20,234,50
30,390,49
40,579,54
50,787,50


==> scenario1_results.csv <==
Instance,cgh_gap,arcmip_runtime,cgh_runtime
1.1,0.0,2,9.3
1.2,0.6,1.8,8.9
1.3,1.7,31,10.3
1.4,0.6,8.9,12.7
1.5,5.6,2369,61
1.6,2.1,972,52
1.7,3.0,702,34
1.8,3.5,250,24
1.9,0.8,13,11
1.1,3.0,70,19
1.11,3.5,271,27
1.12,0.6,4,9
1.13,1.3,24,14
1.14,1.2,118,26.7
1.15,1.8,27,17


==> scenario2_results.csv <==
instance,emty_miles,miles,schedules,cost,gap,run time (hrs)
2.1,9.9,3,2.8,2.3,4,1.7
2.2,9.5,2.8,2.9,2.3,5.1,2.7
2.3,10.1,3,3.2,2.6,5.7,4.1
2.4,8.5,3.3,2.8,2.5,3.7,3.6
2.5,9.1,3.4,3.3,2.8,4.4,6.5
2.6,10.3,3.7,3.9,3.2,4.9,10.3


==> subnet_results.csv <==
Instance,nosubnet,subnet,cg_nosubnet_runtime,cg_subnet_runtime,cg_nosubnet_gap,cg_subnet_gap
1.1,616,8,87,15,0,0
1.2,1377,14,61,21,1.3,0.6
1.3,288,50,70,29,1.8,1.8
1.4,7237,45,105,49,0.6,0.6


==> timeexpand_compare.csv <==
data,15_expand,30_expand
Empty miles,1.5,11.6
Total miles,-1.8,6.1
Schedule,10.7,26.8
Total cost,6,20.5

